The GALAH Survey: Velocity fluctuations in the Milky Way using red clump giants

If the Galaxy is axisymmetric and in dynamical equilibrium, we expect negligible fluctuations in the residual line-of-sight velocity field. Recent results using the \apg{} survey find significant fluctuations in velocity for stars in the midplane ($|z|<$0.25 kpc) out to 5 kpc, suggesting that the dynamical influence of non-axisymmetric features i.e., the Milky Way's bar, spiral arms and merger events extends out to the Solar neighborhood. Their measured power spectrum has a characteristic amplitude of 11 \kms{} on a scale of 2.5 kpc. The existence of such large-scale streaming motions has important implications for determining the Sun's motion about the Galactic Centre. Using Red Clump stars from \glh{} and \apg{}, we map the line-of-sight velocities around the Sun (d$<$5 kpc), and $|z|<$1.25 kpc from the midplane. By subtracting a smooth axisymmetric model for the velocity field, we study the residual fluctuations and compare our findings with mock survey generated by \glx{}. We find negligible large-scale fluctuations away from the plane. In the mid-plane, we reproduce the earlier \apg{} power spectrum but with 20\% smaller amplitude (9.3 \kms{}) after taking into account a few systematics (e.g., volume completeness). Using a flexible axisymmetric model the power-amplitude is further reduced to 6.3 \kms{}. Additionally, our simulations show that, in the plane, distances are underestimated for high-mass Red Clump stars which can lead to spurious power-amplitude of about 5.2 \kms{}. Taking this into account, we estimate the amplitude of real fluctuations to be $<$4.6 \kms{}, about a factor of three less than the \apg{} result.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
